An accurate solar axions ray-tracing response of BabyIAXO

BabyIAXO is the intermediate stage of the International Axion Observatory (IAXO) to be hosted at DESY. Its primary goal is the detection of solar axions following the axion helioscope technique. Axions are converted into photons in a large magnet that is pointing to the sun. The resulting X-rays are focused by appropriate X-ray optics and detected by sensitive low-background detectors placed at the focal spot. The aim of this article is to provide an accurate quantitative description of the different components (such as the magnet, optics, and X-ray detectors) involved in the detection of axions. Our efforts have focused on developing robust and integrated software tools to model these helioscope components, enabling future assessments of modifications or upgrades to any part of the IAXO axion helioscope and evaluating the potential impact on the experiment's sensitivity. In this manuscript, we demonstrate the application of these tools by presenting a precise signal calculation and response analysis of BabyIAXO's sensitivity to the axion-photon coupling. Though focusing on the Primakoff solar flux component, our virtual helioscope model can be used to test different production mechanisms, allowing for direct comparisons within a unified framework.

==> figures/CutOffPlot/field.txt <==
-10000  0.000275858
-9900  0.000296714
-9800  0.000319479
-9700  0.000344497
-9600  0.000371996
-9500  0.000402143
-9400  0.000435438
-9300  0.000472121
-9200  0.000512823
-9100  0.000558014
-9000  0.000608052
-8900  0.000663685
-8800  0.000726121
-8700  0.000795455
-8600  0.000873221
-8500  0.000960802
-8400  0.00105913
-8300  0.00117061
-8200  0.00129655
-8100  0.00143997
-8000  0.00160355
-7900  0.0017899
-7800  0.00200385
-7700  0.00225036
-7600  0.00253604
-7500  0.00286609
-7400  0.00325187
-7300  0.00370248
-7200  0.00423323
-7100  0.00485922
-7000  0.00560164
-6900  0.00649049
-6800  0.00755506
-6700  0.00884361
-6600  0.01041
-6500  0.0123235
-6400  0.0146768
-6300  0.0176124
-6200  0.0212706
-6100  0.0259006
-6000  0.0317945
-5900  0.0393572
-5800  0.0491416
-5700  0.0619059
-5600  0.0788191
-5500  0.101214
-5400  0.13125
-5300  0.171406
-5200  0.225256
-5100  0.296818
-5000  0.390005
-4900  0.508045
-4800  0.650196
-4700  0.812014
-4600  0.984952
-4500  1.15609
-4400  1.31663
-4300  1.45797
-4200  1.57669
-4100  1.67165


==> figures/CutOffPlot/gasProb.txt <==
-10000  6.26803e-19
-9900  6.28369e-19
-9800  6.29929e-19
-9700  6.31506e-19
-9600  6.33067e-19
-9500  6.34622e-19
-9400  6.36183e-19
-9300  6.37742e-19
-9200  6.39313e-19
-9100  6.40924e-19
-9000  6.42485e-19
-8900  6.44061e-19
-8800  6.4562e-19
-8700  6.47248e-19
-8600  6.48828e-19
-8500  6.50441e-19
-8400  6.52056e-19
-8300  6.53569e-19
-8200  6.55238e-19
-8100  6.56777e-19
-8000  6.58368e-19
-7900  6.6001e-19
-7800  6.61622e-19
-7700  6.63229e-19
-7600  6.64876e-19
-7500  6.66396e-19
-7400  6.6799e-19
-7300  6.69624e-19
-7200  6.71236e-19
-7100  6.72822e-19
-7000  6.7445e-19
-6900  6.76102e-19
-6800  6.77621e-19
-6700  6.79096e-19
-6600  6.80715e-19
-6500  6.82166e-19
-6400  6.83668e-19
-6300  6.85138e-19
-6200  6.86593e-19
-6100  6.87864e-19
-6000  6.89091e-19
-5900  6.90311e-19
-5800  6.91365e-19
-5700  6.92162e-19
-5600  6.9282e-19
-5500  6.93089e-19
-5400  6.93012e-19
-5300  6.92409e-19
-5200  6.91037e-19
-5100  6.88738e-19
-5000  6.85127e-19
-4900  6.79962e-19
-4800  6.72735e-19
-4700  6.63231e-19
-4600  6.51196e-19
-4500  6.36664e-19
-4400  6.198e-19
-4300  6.00903e-19
-4200  5.80374e-19
-4100  5.58711e-19


==> figures/CutOffPlot/vacuumProb.txt <==
-10000  8.01816e-19
-9900  8.01751e-19
-9800  8.01728e-19
-9700  8.01793e-19
-9600  8.01819e-19
-9500  8.01786e-19
-9400  8.01806e-19
-9300  8.01778e-19
-9200  8.02115e-19
-9100  8.01713e-19
-9000  8.01714e-19
-8900  8.01653e-19
-8800  8.01668e-19
-8700  8.0164e-19
-8600  8.01642e-19
-8500  8.01589e-19
-8400  8.01561e-19
-8300  8.01549e-19
-8200  8.0154e-19
-8100  8.01458e-19
-8000  8.01435e-19
-7900  8.01532e-19
-7800  8.01482e-19
-7700  8.01428e-19
-7600  8.01327e-19
-7500  8.01253e-19
-7400  8.01197e-19
-7300  8.01213e-19
-7200  8.01127e-19
-7100  8.01025e-19
-7000  8.00997e-19
-6900  8.00843e-19
-6800  8.00736e-19
-6700  8.00643e-19
-6600  8.00452e-19
-6500  8.00241e-19
-6400  7.99939e-19
-6300  7.9973e-19
-6200  7.99291e-19
-6100  7.98935e-19
-6000  7.98426e-19
-5900  7.97808e-19
-5800  7.96983e-19
-5700  7.95989e-19
-5600  7.94855e-19
-5500  7.93196e-19
-5400  7.91134e-19
-5300  7.8849e-19
-5200  7.85024e-19
-5100  7.80517e-19
-5000  7.74549e-19
-4900  7.66681e-19
-4800  7.56778e-19
-4700  7.44251e-19
-4600  7.2901e-19
-4500  7.10901e-19
-4400  6.90394e-19
-4300  6.67733e-19
-4200  6.43324e-19
-4100  6.17792e-19


==> figures/RayTracingSensitivity/BabyIAXO_Average_Spot4mm_9m.txt <==
0.001 2.039e-11
0.00102 2.039e-11
0.0010404 2.039e-11
0.00106121 2.039e-11
0.00108243 2.039e-11
0.00110408 2.039e-11
0.00112616 2.039e-11
0.00114869 2.039e-11
0.00117166 2.039e-11
0.00119509 2.039e-11
0.00121899 2.039e-11
0.00124337 2.039e-11
0.00126824 2.039e-11
0.00129361 2.039e-11
0.00131948 2.0389e-11
0.00134587 2.0389e-11
0.00137279 2.0389e-11
0.00140024 2.0389e-11
0.00142825 2.0389e-11
0.00145681 2.0389e-11
0.00148595 2.0389e-11
0.00151567 2.0389e-11
0.00154598 2.0389e-11
0.0015769 2.0389e-11
0.00160844 2.0389e-11
0.00164061 2.0389e-11
0.00167342 2.03879e-11
0.00170689 2.03879e-11
0.00174102 2.03879e-11
0.00177584 2.03879e-11
0.00181136 2.03879e-11
0.00184759 2.03879e-11
0.00188454 2.03879e-11
0.00192223 2.03879e-11
0.00196068 2.03879e-11
0.00199989 2.03869e-11
0.00203989 2.03869e-11
0.00208069 2.03869e-11
0.0021223 2.03869e-11
0.00216474 2.03869e-11
0.00220804 2.03869e-11
0.0022522 2.03869e-11
0.00229724 2.03869e-11
0.00234319 2.03859e-11
0.00239005 2.03859e-11
0.00243785 2.03859e-11
0.00248661 2.03859e-11
0.00253634 2.03859e-11
0.00258707 2.03859e-11
0.00263881 2.03859e-11
0.00269159 2.03849e-11
0.00274542 2.03849e-11
0.00280033 2.03849e-11
0.00285633 2.03849e-11
0.00291346 2.03849e-11
0.00297173 2.03849e-11
0.00303117 2.03849e-11
0.00309179 2.03839e-11
0.00315362 2.03839e-11
0.0032167 2.03839e-11
0.00328103 2.03839e-11
0.00334665 2.03839e-11
0.00341358 2.03839e-11
0.00348186 2.03839e-11
0.00355149 2.03839e-11
0.00362252 2.03839e-11
0.00369497 2.03839e-11
0.00376887 2.03839e-11
0.00384425 2.03839e-11
0.00392114 2.03839e-11
0.00399956 2.03839e-11
0.00407955 2.03839e-11
0.00416114 2.03849e-11
0.00424436 2.03849e-11
0.00432925 2.03849e-11
0.00441584 2.03849e-11
0.00450415 2.03859e-11
0.00459424 2.03859e-11
0.00468612 2.03869e-11
0.00477984 2.03879e-11
0.00487544 2.03879e-11
0.00497295 2.0389e-11
0.00507241 2.039e-11
0.00517386 2.0391e-11
0.00527733 2.0392e-11
0.00538288 2.03941e-11
0.00549054 2.03951e-11
0.00560035 2.03971e-11
0.00571235 2.03992e-11
0.0058266 2.04012e-11
0.00594313 2.04032e-11
0.006062 2.04063e-11
0.00618324 2.04094e-11
0.0063069 2.04124e-11
0.00643304 2.04155e-11
0.0065617 2.04196e-11
0.00669293 2.04237e-11
0.00682679 2.04288e-11
0.00696333 2.04339e-11
0.00710259 2.0439e-11
0.00724465 2.04451e-11
0.00738954 2.04512e-11
0.00753733 2.04584e-11
0.00768808 2.04666e-11
0.00784184 2.04748e-11
0.00799867 2.0484e-11
0.00815865 2.04943e-11
0.00832182 2.05045e-11
0.00848826 2.05168e-11
0.00865802 2.05291e-11
0.00883118 2.05425e-11
0.00900781 2.05579e-11
0.00918796 2.05733e-11
0.00937172 2.05908e-11
0.00955916 2.06083e-11
0.00975034 2.06279e-11
0.00994535 2.06496e-11
0.0101443 2.06713e-11
0.0103471 2.06951e-11
0.0105541 2.0721e-11
0.0107652 2.07479e-11
0.0109805 2.0777e-11
0.0112001 2.08082e-11
0.0114241 2.08405e-11
0.0116526 2.08749e-11
0.0118856 2.09115e-11
0.0121233 2.09491e-11
0.0123658 2.099e-11
0.0126131 2.10319e-11
0.0128654 2.10761e-11
0.0131227 2.11225e-11
0.0133851 2.11701e-11
0.0136528 2.12188e-11
0.0139259 2.12698e-11
0.0142044 2.13231e-11
0.0144885 2.13754e-11
0.0147783 2.143e-11
0.0150738 2.14836e-11
0.0153753 2.15385e-11
0.0156828 2.15913e-11
0.0159965 2.16432e-11
0.0163164 2.16931e-11
0.0166427 2.17398e-11
0.0169756 2.17822e-11
0.0173151 2.18214e-11
0.0176614 2.18553e-11
0.0180146 2.18837e-11
0.0183749 2.19056e-11
0.0187424 2.19243e-11
0.0191173 2.19374e-11
0.0194996 2.19484e-11
0.0198896 2.19583e-11
0.0202874 2.19725e-11
0.0206931 2.19924e-11
0.021107 2.20226e-11
0.0215291 2.20689e-11
0.0219597 2.21341e-11
0.0223989 2.2224e-11
0.0228469 2.23387e-11
0.0233038 2.24788e-11
0.0237699 2.26446e-11
0.0242453 2.283e-11
0.0247302 2.30312e-11
0.0252248 2.32417e-11
0.0257293 2.34589e-11
0.0262439 2.36817e-11
0.0267688 2.39162e-11
0.0273042 2.41765e-11
0.0278502 2.44794e-11
0.0284072 2.4837e-11
0.0289754 2.52399e-11
0.0295549 2.56458e-11
0.030146 2.59944e-11
0.0307489 2.62248e-11
0.0313639 2.63089e-11
0.0319912 2.6255e-11
0.032631 2.60986e-11
0.0332836 2.58776e-11
0.0339493 2.5624e-11
0.0346283 2.5369e-11
0.0353208 2.51681e-11
0.0360272 2.51266e-11
0.0367478 2.53259e-11
0.0374827 2.57087e-11
0.0382324 2.60764e-11
0.0389971 2.62471e-11
0.039777 2.62065e-11
0.0405725 2.60947e-11
0.041384 2.60855e-11
0.0422117 2.62261e-11
0.0430559 2.63313e-11
0.043917 2.61613e-11
0.0447954 2.5719e-11
0.0456913 2.51241e-11
0.0466051 2.46736e-11
0.0475372 2.48171e-11
0.0484879 2.52412e-11
0.0494577 2.5514e-11
0.0504468 2.60269e-11
0.0514558 2.65189e-11
0.0524849 2.64672e-11
0.0535346 2.60425e-11
0.0546053 2.54656e-11
0.0556974 2.55459e-11
0.0568113 2.66106e-11
0.0579476 2.7642e-11
0.0591065 2.83603e-11
0.0602886 2.9098e-11
0.0614944 2.94994e-11
0.0627243 2.93581e-11
0.0639788 2.81751e-11
0.0652584 2.63655e-11
0.0665635 2.59165e-11
0.0678948 2.82796e-11
0.0692527 3.09498e-11
0.0706378 3.0697e-11
0.0720505 2.93317e-11
0.0734915 2.90456e-11
0.0749614 2.94817e-11
0.0764606 2.96888e-11
0.0779898 2.92731e-11
0.0795496 2.80206e-11
0.0811406 2.77542e-11
0.0827634 2.77085e-11
0.0844187 2.93655e-11
0.086107 2.8702e-11
0.0878292 2.95541e-11
0.0895858 3.05806e-11
0.0913775 3.02007e-11
0.093205 3.205e-11
0.0950691 3.15475e-11
0.0969705 3.31627e-11
0.0989099 3.29973e-11
0.100888 3.43466e-11
0.102906 3.44499e-11
0.104964 3.58646e-11
0.107063 3.55166e-11
0.109205 3.77083e-11
0.111389 3.67414e-11
0.113616 3.90605e-11
0.115889 3.90644e-11
0.118207 3.93762e-11
0.120571 4.1683e-11
0.122982 4.15041e-11
0.125442 4.15311e-11
0.127951 4.38792e-11
0.13051 4.52123e-11
0.13312 4.51152e-11
0.135782 4.49553e-11
0.138498 4.61108e-11
0.141268 4.77272e-11
0.144093 4.92018e-11
0.146975 5.06011e-11
0.149914 5.16106e-11
0.152913 5.25651e-11
0.155971 5.31865e-11
0.15909 5.34772e-11
0.162272 5.38933e-11
0.165518 5.54807e-11
0.168828 5.85931e-11
0.172205 5.92027e-11
0.175649 5.82134e-11
0.179162 6.20608e-11
0.182745 6.1594e-11
0.1864 6.3726e-11
0.190128 6.37547e-11
0.19393 6.76248e-11
0.197809 6.5945e-11
0.201765 6.74863e-11
0.2058 7.07078e-11
0.209916 7.30906e-11
0.214115 7.44277e-11
0.218397 7.56698e-11
0.222765 7.70252e-11
0.22722 7.69212e-11
0.231765 7.68981e-11
0.2364 8.14825e-11
0.241128 8.08877e-11
0.245951 8.48117e-11
0.25087 8.67983e-11
0.255887 1.72075e-10
0.261005 2.08392e-10
0.266225 2.0348e-10
0.271549 2.14305e-10
0.27698 2.29352e-10
0.28252 2.20275e-10
0.28817 2.35277e-10
0.293934 2.48691e-10
0.299812 2.55951e-10
0.305809 2.49718e-10
0.311925 2.62753e-10
0.318163 2.64414e-10
0.324526 2.79625e-10
0.331017 2.84076e-10
0.337637 2.88976e-10
0.34439 3.0615e-10
0.351278 3.07562e-10
0.358303 3.06594e-10
0.36547 3.11906e-10
0.372779 3.19787e-10
0.380235 3.12281e-10
0.387839 3.29783e-10
0.395596 3.47767e-10
0.403508 3.4993e-10
0.411578 3.47349e-10
0.41981 3.52891e-10
0.428206 3.73359e-10
0.43677 3.72427e-10
0.445505 3.89522e-10
0.454415 4.11113e-10
0.463504 4.05417e-10
0.472774 4.06513e-10
0.482229 4.09308e-10
0.491874 4.2831e-10
0.501711 4.77112e-10
0.511746 4.69096e-10
0.52198 4.40948e-10
0.53242 4.75045e-10
0.543069 5.36929e-10
0.55393 4.62782e-10
0.565008 4.68885e-10
0.576309 5.06327e-10
0.587835 5.17928e-10
0.599592 5.30073e-10
0.611583 5.41296e-10
0.623815 5.2464e-10
0.636291 5.78299e-10
0.649017 5.33369e-10
0.661997 5.79892e-10
0.675237 5.87833e-10
0.688742 5.82741e-10
0.702517 6.1691e-10
0.716567 6.30366e-10
0.730899 6.84629e-10
0.745517 6.6533e-10
0.760427 6.59598e-10
0.775636 7.12305e-10
0.791148 6.91891e-10
0.806971 7.3792e-10
0.823111 6.88715e-10
0.839573 7.9542e-10
0.856364 7.45859e-10
0.873492 8.10307e-10
0.890961 7.78848e-10
0.908781 8.07031e-10
0.926956 7.95102e-10
0.945495 8.47756e-10
0.964405 8.98724e-10
0.983693 8.6922e-10
1.00337 8.66877e-10
1.02343 8.78286e-10
1.0439 9.64779e-10
1.06478 9.37536e-10
1.08608 9.61697e-10
1.1078 1.00705e-09
1.12995 9.82305e-10
1.15255 9.92328e-10
1.1756 1.01007e-09
1.19912 1.05792e-09
1.2231 1.14194e-09
1.24756 1.11292e-09
1.27251 1.13025e-09
1.29796 1.20347e-09
1.32392 1.21654e-09
1.3504 1.26225e-09
1.37741 1.2216e-09
1.40496 1.21776e-09
1.43306 1.22472e-09
1.46172 1.35056e-09
1.49095 1.26693e-09
1.52077 1.34444e-09
1.55119 1.38164e-09
1.58221 1.43735e-09
1.61385 1.51601e-09
1.64613 1.504e-09
1.67905 1.43555e-09
1.71263 1.51988e-09
1.74689 1.60248e-09
1.78182 1.52292e-09
1.81746 1.59873e-09
1.85381 1.60112e-09
1.89089 1.61108e-09
1.9287 1.74035e-09
1.96728 1.70725e-09
2.00662 1.80944e-09
2.04676 1.85474e-09
2.08769 1.92224e-09
2.12945 1.87695e-09
2.17203 1.90864e-09
2.21547 1.96776e-09
2.25978 1.85113e-09
2.30498 2.05983e-09
2.35108 2.14289e-09
2.3981 2.11246e-09
2.44606 2.21651e-09
2.49498 2.26444e-09
2.54488 2.35239e-09
2.59578 2.50362e-09
2.6477 2.3375e-09
2.70065 2.37562e-09
2.75466 2.38216e-09
2.80976 2.53601e-09
2.86595 2.68955e-09
2.92327 2.74139e-09
2.98174 2.73509e-09
3.04137 2.66145e-09
3.1022 2.86179e-09
3.16424 2.81903e-09
3.22753 2.90897e-09
3.29208 2.88319e-09
3.35792 2.98732e-09
3.42508 3.09428e-09
3.49358 2.98195e-09
3.56345 3.19251e-09
3.63472 3.24236e-09
3.70742 3.24902e-09
3.78156 3.50446e-09
3.8572 3.50577e-09
3.93434 3.57481e-09
4.01303 3.54261e-09
4.09329 3.60551e-09
4.17515 3.67349e-09
4.25866 3.66386e-09
4.34383 3.91745e-09
4.4307 3.79998e-09
4.51932 4.19314e-09
4.60971 4.15962e-09
4.7019 4.12936e-09
4.79594 4.31783e-09
4.89186 4.27593e-09
4.98969 4.24886e-09
5.08949 4.32604e-09
5.19128 4.61899e-09
5.2951 4.74459e-09
5.401 4.51016e-09
5.50902 4.96759e-09
5.61921 4.85378e-09
5.73159 5.00174e-09
5.84622 4.87933e-09
5.96315 5.16415e-09
6.08241 5.26255e-09
6.20406 5.87465e-09
6.32814 5.32849e-09
6.4547 5.60028e-09
6.58379 5.877e-09
6.71547 6.25358e-09
6.84978 5.92346e-09
6.98678 6.07679e-09
7.12651 6.1637e-09
7.26904 6.24545e-09
7.41442 6.53845e-09
7.56271 7.43531e-09
7.71396 6.82662e-09
7.86824 7.02102e-09
8.02561 7.228e-09
8.18612 7.14248e-09
8.34984 7.44089e-09
8.51684 7.73988e-09
8.68718 7.88167e-09
8.86092 7.66938e-09
9.03814 7.93545e-09
9.2189 8.406e-09
9.40328 8.64041e-09
9.59135 8.32965e-09
9.78317 8.4604e-09
9.97884 9.19099e-09


==> figures/RayTracingSensitivity/BabyIAXO_Average_Spot8mm_11m.txt <==
0.001 2.2016e-11
0.00102 2.2016e-11
0.0010404 2.2016e-11
0.00106121 2.2016e-11
0.00108243 2.2016e-11
0.00110408 2.2016e-11
0.00112616 2.2016e-11
0.00114869 2.2016e-11
0.00117166 2.2016e-11
0.00119509 2.2016e-11
0.00121899 2.2016e-11
0.00124337 2.20149e-11
0.00126824 2.20149e-11
0.00129361 2.20149e-11
0.00131948 2.20149e-11
0.00134587 2.20149e-11
0.00137279 2.20149e-11
0.00140024 2.20149e-11
0.00142825 2.20149e-11
0.00145681 2.20149e-11
0.00148595 2.20149e-11
0.00151567 2.20149e-11
0.00154598 2.20149e-11
0.0015769 2.20149e-11
0.00160844 2.20149e-11
0.00164061 2.20149e-11
0.00167342 2.20149e-11
0.00170689 2.20149e-11
0.00174102 2.20138e-11
0.00177584 2.20138e-11
0.00181136 2.20138e-11
0.00184759 2.20138e-11
0.00188454 2.20138e-11
0.00192223 2.20138e-11
0.00196068 2.20138e-11
0.00199989 2.20138e-11
0.00203989 2.20138e-11
0.00208069 2.20138e-11
0.0021223 2.20127e-11
0.00216474 2.20127e-11
0.00220804 2.20127e-11
0.0022522 2.20127e-11
0.00229724 2.20127e-11
0.00234319 2.20127e-11
0.00239005 2.20127e-11
0.00243785 2.20116e-11
0.00248661 2.20116e-11
0.00253634 2.20116e-11
0.00258707 2.20116e-11
0.00263881 2.20116e-11
0.00269159 2.20105e-11
0.00274542 2.20105e-11
0.00280033 2.20105e-11
0.00285633 2.20105e-11
0.00291346 2.20094e-11
0.00297173 2.20094e-11
0.00303117 2.20094e-11
0.00309179 2.20094e-11
0.00315362 2.20083e-11
0.0032167 2.20083e-11
0.00328103 2.20083e-11
0.00334665 2.20072e-11
0.00341358 2.20072e-11
0.00348186 2.20072e-11
0.00355149 2.20061e-11
0.00362252 2.20061e-11
0.00369497 2.2005e-11
0.00376887 2.2005e-11
0.00384425 2.20039e-11
0.00392114 2.20039e-11
0.00399956 2.20028e-11
0.00407955 2.20028e-11
0.00416114 2.20023e-11
0.00424436 2.20012e-11
0.00432925 2.20001e-11
0.00441584 2.20001e-11
0.00450415 2.1999e-11
0.00459424 2.19979e-11
0.00468612 2.19968e-11
0.00477984 2.19957e-11
0.00487544 2.19946e-11
0.00497295 2.19935e-11
0.00507241 2.19924e-11
0.00517386 2.19913e-11
0.00527733 2.19891e-11
0.00538288 2.1988e-11
0.00549054 2.19869e-11
0.00560035 2.19847e-11
0.00571235 2.19825e-11
0.0058266 2.19803e-11
0.00594313 2.1978e-11
0.006062 2.19758e-11
0.00618324 2.19725e-11
0.0063069 2.19704e-11
0.00643304 2.19671e-11
0.0065617 2.19638e-11
0.00669293 2.19605e-11
0.00682679 2.19561e-11
0.00696333 2.19517e-11
0.00710259 2.19473e-11
0.00724465 2.19418e-11
0.00738954 2.19363e-11
0.00753733 2.19308e-11
0.00768808 2.19243e-11
0.00784184 2.19177e-11
0.00799867 2.19111e-11
0.00815865 2.19034e-11
0.00832182 2.18947e-11
0.00848826 2.18859e-11
0.00865802 2.18772e-11
0.00883118 2.18673e-11
0.00900781 2.18575e-11
0.00918796 2.18466e-11
0.00937172 2.18356e-11
0.00955916 2.18236e-11
0.00975034 2.18105e-11
0.00994535 2.17975e-11
0.0101443 2.17844e-11
0.0103471 2.17702e-11
0.0105541 2.1755e-11
0.0107652 2.17398e-11
0.0109805 2.17245e-11
0.0112001 2.17083e-11
0.0114241 2.1692e-11
0.0116526 2.16768e-11
0.0118856 2.16606e-11
0.0121233 2.16443e-11
0.0123658 2.16292e-11
0.0126131 2.1614e-11
0.0128654 2.15989e-11
0.0131227 2.15849e-11
0.0133851 2.15719e-11
0.0136528 2.15601e-11
0.0139259 2.15482e-11
0.0142044 2.15385e-11
0.0144885 2.15299e-11
0.0147783 2.15234e-11
0.0150738 2.1518e-11
0.0153753 2.15159e-11
0.0156828 2.1517e-11
0.0159965 2.15213e-11
0.0163164 2.15309e-11
0.0166427 2.1546e-11
0.0169756 2.15676e-11
0.0173151 2.15978e-11
0.0176614 2.16356e-11
0.0180146 2.16844e-11
0.0183749 2.1743e-11
0.0187424 2.18127e-11
0.0191173 2.18925e-11
0.0194996 2.19825e-11
0.0198896 2.20843e-11
0.0202874 2.21984e-11
0.0206931 2.23264e-11
0.021107 2.2472e-11
0.0215291 2.26401e-11
0.0219597 2.2838e-11
0.0223989 2.30715e-11
0.0228469 2.33408e-11
0.0233038 2.3645e-11
0.0237699 2.39796e-11
0.0242453 2.43354e-11
0.0247302 2.4702e-11
0.0252248 2.50701e-11
0.0257293 2.54338e-11
0.0262439 2.57898e-11
0.0267688 2.61364e-11
0.0273042 2.64686e-11
0.0278502 2.67854e-11
0.0284072 2.70953e-11
0.0289754 2.7408e-11
0.0295549 2.77182e-11
0.030146 2.79898e-11
0.0307489 2.81836e-11
0.0313639 2.83008e-11
0.0319912 2.84157e-11
0.032631 2.86296e-11
0.0332836 2.9005e-11
0.0339493 2.95009e-11
0.0346283 2.99945e-11
0.0353208 3.03582e-11
0.0360272 3.05302e-11
0.0367478 3.04814e-11
0.0374827 3.01962e-11
0.0382324 2.97302e-11
0.0389971 2.91825e-11
0.039777 2.86325e-11
0.0405725 2.83107e-11
0.041384 2.85724e-11
0.0422117 2.94994e-11
0.0430559 3.07893e-11
0.043917 3.2201e-11
0.0447954 3.34525e-11
0.0456913 3.39564e-11
0.0466051 3.35446e-11
0.0475372 3.26183e-11
0.0484879 3.21575e-11
0.0494577 3.26967e-11
0.0504468 3.32707e-11
0.0514558 3.30931e-11
0.0524849 3.20099e-11
0.0535346 3.074e-11
0.0546053 2.99615e-11
0.0556974 3.04524e-11
0.0568113 3.09746e-11
0.0579476 2.89731e-11
0.0591065 2.57511e-11
0.0602886 2.42685e-11
0.0614944 2.45063e-11
0.0627243 2.62694e-11
0.0639788 2.82513e-11
0.0652584 2.77903e-11
0.0665635 2.67306e-11
0.0678948 2.8725e-11
0.0692527 3.12242e-11
0.0706378 3.1282e-11
0.0720505 2.92658e-11
0.0734915 3.16534e-11
0.0749614 3.33256e-11
0.0764606 3.09142e-11
0.0779898 3.08957e-11
0.0795496 3.23171e-11
0.0811406 2.92058e-11
0.0827634 2.9165e-11
0.0844187 3.25971e-11
0.086107 3.4148e-11
0.0878292 3.45568e-11
0.0895858 3.44636e-11
0.0913775 3.58987e-11
0.093205 3.84068e-11
0.0950691 3.49706e-11
0.0969705 3.92838e-11
0.0989099 3.84991e-11
0.100888 3.73948e-11
0.102906 3.27081e-11
0.104964 3.91563e-11
0.107063 3.71264e-11
0.109205 4.00554e-11
0.111389 3.44895e-11
0.113616 4.11652e-11
0.115889 4.26206e-11
0.118207 3.58933e-11
0.120571 3.88637e-11
0.122982 3.78065e-11
0.125442 3.73518e-11
0.127951 4.01939e-11
0.13051 4.18313e-11
0.13312 4.10111e-11
0.135782 4.02884e-11
0.138498 4.13653e-11
0.141268 4.31589e-11
0.144093 4.48969e-11
0.146975 4.63558e-11
0.149914 4.73989e-11
0.152913 4.80553e-11
0.155971 4.83433e-11
0.15909 4.81563e-11
0.162272 4.80673e-11
0.165518 5.0025e-11
0.168828 5.39743e-11
0.172205 5.40769e-11
0.175649 5.19264e-11
0.179162 5.72535e-11
0.182745 5.55501e-11
0.1864 5.83766e-11
0.190128 5.72392e-11
0.19393 6.23018e-11
0.197809 5.92649e-11
0.201765 6.0692e-11
0.2058 6.46052e-11
0.209916 6.73817e-11
0.214115 6.87482e-11
0.218397 6.99411e-11
0.222765 7.06901e-11
0.22722 6.94705e-11
0.231765 6.87208e-11
0.2364 7.51946e-11
0.241128 7.26715e-11
0.245951 7.82304e-11
0.25087 7.69019e-11
0.255887 1.73111e-10
0.261005 1.9727e-10
0.266225 2.3056e-10
0.271549 2.281e-10
0.27698 2.4238e-10
0.28252 2.48865e-10
0.28817 2.71e-10
0.293934 2.67099e-10
0.299812 2.68008e-10
0.305809 2.82885e-10
0.311925 2.93608e-10
0.318163 2.9508e-10
0.324526 2.92392e-10
0.331017 2.92436e-10
0.337637 3.284e-10
0.34439 3.52362e-10
0.351278 3.62949e-10
0.358303 3.57294e-10
0.36547 3.54624e-10
0.372779 3.42349e-10
0.380235 3.88821e-10
0.387839 4.16431e-10
0.395596 4.14851e-10
0.403508 3.89424e-10
0.411578 4.55083e-10
0.41981 3.98347e-10
0.428206 4.49137e-10
0.43677 4.34002e-10
0.445505 4.31233e-10
0.454415 4.60958e-10
0.463504 4.64428e-10
0.472774 4.57067e-10
0.482229 5.12645e-10
0.491874 5.04079e-10
0.501711 5.00462e-10
0.511746 4.9773e-10
0.52198 5.38623e-10
0.53242 5.15293e-10
0.543069 5.59837e-10
0.55393 5.75213e-10
0.565008 5.81285e-10
0.576309 5.61997e-10
0.587835 5.94944e-10
0.599592 5.52992e-10
0.611583 6.25937e-10
0.623815 6.00925e-10
0.636291 7.16485e-10
0.649017 6.70205e-10
0.661997 6.82236e-10
0.675237 7.18099e-10
0.688742 6.62541e-10
0.702517 6.98217e-10
0.716567 7.26951e-10
0.730899 8.04533e-10
0.745517 7.13874e-10
0.760427 8.25439e-10
0.775636 7.60929e-10
0.791148 7.33781e-10
0.806971 8.82027e-10
0.823111 7.85891e-10
0.839573 8.83749e-10
0.856364 8.45978e-10
0.873492 8.64971e-10
0.890961 9.01153e-10
0.908781 9.8718e-10
0.926956 9.94563e-10
0.945495 9.67921e-10
0.964405 9.4914e-10
0.983693 9.50994e-10
1.00337 1.06136e-09
1.02343 1.11303e-09
1.0439 1.01941e-09
1.06478 1.06669e-09
1.08608 1.06439e-09
1.1078 1.19311e-09
1.12995 1.09366e-09
1.15255 1.13892e-09
1.1756 1.14887e-09
1.19912 1.31485e-09
1.2231 1.18567e-09
1.24756 1.34289e-09
1.27251 1.38614e-09
1.29796 1.42682e-09
1.32392 1.23401e-09
1.3504 1.34289e-09
1.37741 1.50784e-09
1.40496 1.40617e-09
1.43306 1.54405e-09
1.46172 1.47953e-09
1.49095 1.60016e-09
1.52077 1.62996e-09
1.55119 1.63494e-09
1.58221 1.70359e-09
1.61385 1.67165e-09
1.64613 1.58148e-09
1.67905 1.93033e-09
1.71263 1.86843e-09
1.74689 1.79251e-09
1.78182 1.7883e-09
1.81746 1.89525e-09
1.85381 1.92205e-09
1.89089 1.96559e-09
1.9287 2.18645e-09
1.96728 2.22896e-09
2.00662 2.25384e-09
2.04676 2.13241e-09
2.08769 2.08054e-09
2.12945 2.18886e-09
2.17203 2.25429e-09
2.21547 2.16909e-09
2.25978 2.59976e-09
2.30498 2.49937e-09
2.35108 2.44687e-09
2.3981 2.57421e-09
2.44606 2.39063e-09
2.49498 2.56573e-09
2.54488 2.69262e-09
2.59578 2.83189e-09
2.6477 2.77727e-09
2.70065 2.86136e-09
2.75466 2.70747e-09
2.80976 2.86279e-09
2.86595 2.89605e-09
2.92327 2.969e-09
2.98174 3.12663e-09
3.04137 3.12585e-09
3.1022 3.13634e-09
3.16424 3.4821e-09
3.22753 3.34973e-09
3.29208 3.05744e-09
3.35792 3.15474e-09
3.42508 3.61057e-09
3.49358 3.65763e-09
3.56345 3.60137e-09
3.63472 3.67937e-09
3.70742 3.64576e-09
3.78156 4.12606e-09
3.8572 4.00911e-09
3.93434 4.32431e-09
4.01303 3.92059e-09
4.09329 3.96852e-09
4.17515 4.39659e-09
4.25866 4.48228e-09
4.34383 4.77434e-09
4.4307 4.24971e-09
4.51932 4.71467e-09
4.60971 4.99724e-09
4.7019 4.76456e-09
4.79594 5.26545e-09
4.89186 5.17785e-09
4.98969 5.66577e-09
5.08949 5.29105e-09
5.19128 5.62666e-09
5.2951 5.51523e-09
5.401 5.83484e-09
5.50902 5.81386e-09
5.61921 6.22145e-09
5.73159 5.84973e-09
5.84622 6.51039e-09
5.96315 6.19878e-09
6.08241 6.6088e-09
6.20406 6.67122e-09
6.32814 5.93978e-09
6.4547 6.16185e-09
6.58379 6.54663e-09
6.71547 6.83927e-09
6.84978 7.43457e-09
6.98678 6.94959e-09
7.12651 7.40266e-09
7.26904 7.42491e-09
7.41442 7.29919e-09
7.56271 8.50069e-09
7.71396 7.63074e-09
7.86824 7.66286e-09
8.02561 8.70633e-09
8.18612 8.86781e-09
8.34984 7.88521e-09
8.51684 8.8324e-09
8.68718 9.41945e-09
8.86092 9.24215e-09
9.03814 9.88242e-09
9.2189 9.2764e-09
9.40328 9.40156e-09
9.59135 1.03918e-08
9.78317 9.79925e-09
9.97884 9.21906e-09


==> figures/RayTracingSensitivity/BabyIAXO_Average_Spot8mm_9m.txt <==
0.001 2.191e-11
0.00102 2.191e-11
0.0010404 2.191e-11
0.00106121 2.191e-11
0.00108243 2.191e-11
0.00110408 2.191e-11
0.00112616 2.191e-11
0.00114869 2.191e-11
0.00117166 2.191e-11
0.00119509 2.191e-11
0.00121899 2.191e-11
0.00124337 2.19089e-11
0.00126824 2.19089e-11
0.00129361 2.19089e-11
0.00131948 2.19089e-11
0.00134587 2.19089e-11
0.00137279 2.19089e-11
0.00140024 2.19089e-11
0.00142825 2.19089e-11
0.00145681 2.19089e-11
0.00148595 2.19089e-11
0.00151567 2.19089e-11
0.00154598 2.19089e-11
0.0015769 2.19089e-11
0.00160844 2.19078e-11
0.00164061 2.19078e-11
0.00167342 2.19078e-11
0.00170689 2.19078e-11
0.00174102 2.19078e-11
0.00177584 2.19078e-11
0.00181136 2.19078e-11
0.00184759 2.19078e-11
0.00188454 2.19078e-11
0.00192223 2.19067e-11
0.00196068 2.19067e-11
0.00199989 2.19067e-11
0.00203989 2.19067e-11
0.00208069 2.19067e-11
0.0021223 2.19067e-11
0.00216474 2.19056e-11
0.00220804 2.19056e-11
0.0022522 2.19056e-11
0.00229724 2.19056e-11
0.00234319 2.19056e-11
0.00239005 2.19056e-11
0.00243785 2.19045e-11
0.00248661 2.19045e-11
0.00253634 2.19045e-11
0.00258707 2.19045e-11
0.00263881 2.19034e-11
0.00269159 2.19034e-11
0.00274542 2.19034e-11
0.00280033 2.19024e-11
0.00285633 2.19024e-11
0.00291346 2.19024e-11
0.00297173 2.19013e-11
0.00303117 2.19013e-11
0.00309179 2.19013e-11
0.00315362 2.19002e-11
0.0032167 2.19002e-11
0.00328103 2.19002e-11
0.00334665 2.18991e-11
0.00341358 2.18991e-11
0.00348186 2.1898e-11
0.00355149 2.1898e-11
0.00362252 2.18969e-11
0.00369497 2.18969e-11
0.00376887 2.18958e-11
0.00384425 2.18947e-11
0.00392114 2.18947e-11
0.00399956 2.18936e-11
0.00407955 2.18925e-11
0.00416114 2.18925e-11
0.00424436 2.18914e-11
0.00432925 2.18903e-11
0.00441584 2.18892e-11
0.00450415 2.18881e-11
0.00459424 2.1887e-11
0.00468612 2.18859e-11
0.00477984 2.18848e-11
0.00487544 2.18837e-11
0.00497295 2.18827e-11
0.00507241 2.18816e-11
0.00517386 2.18805e-11
0.00527733 2.18783e-11
0.00538288 2.18772e-11
0.00549054 2.1875e-11
0.00560035 2.18728e-11
0.00571235 2.18717e-11
0.0058266 2.18695e-11
0.00594313 2.18673e-11
0.006062 2.18651e-11
0.00618324 2.18619e-11
0.0063069 2.18597e-11
0.00643304 2.18564e-11
0.0065617 2.18531e-11
0.00669293 2.18498e-11
0.00682679 2.18466e-11
0.00696333 2.18422e-11
0.00710259 2.18378e-11
0.00724465 2.18335e-11
0.00738954 2.1828e-11
0.00753733 2.18236e-11
0.00768808 2.18171e-11
0.00784184 2.18116e-11
0.00799867 2.18051e-11
0.00815865 2.17975e-11
0.00832182 2.17898e-11
0.00848826 2.17822e-11
0.00865802 2.17735e-11
0.00883118 2.17648e-11
0.00900781 2.1755e-11
0.00918796 2.17441e-11
0.00937172 2.17332e-11
0.00955916 2.17213e-11
0.00975034 2.17093e-11
0.00994535 2.16963e-11
0.0101443 2.16822e-11
0.0103471 2.16681e-11
0.0105541 2.1653e-11
0.0107652 2.16367e-11
0.0109805 2.16194e-11
0.0112001 2.16021e-11
0.0114241 2.15838e-11
0.0116526 2.15644e-11
0.0118856 2.15449e-11
0.0121233 2.15245e-11
0.0123658 2.15041e-11
0.0126131 2.14826e-11
0.0128654 2.14611e-11
0.0131227 2.14396e-11
0.0133851 2.14171e-11
0.0136528 2.13957e-11
0.0139259 2.13743e-11
0.0142044 2.1353e-11
0.0144885 2.13316e-11
0.0147783 2.13114e-11
0.0150738 2.12922e-11
0.0153753 2.1273e-11
0.0156828 2.12539e-11
0.0159965 2.12369e-11
0.0163164 2.1221e-11
0.0166427 2.12072e-11
0.0169756 2.11945e-11
0.0173151 2.1186e-11
0.0176614 2.11807e-11
0.0180146 2.11796e-11
0.0183749 2.1186e-11
0.0187424 2.11997e-11
0.0191173 2.12241e-11
0.0194996 2.12592e-11
0.0198896 2.13092e-11
0.0202874 2.13754e-11
0.0206931 2.146e-11
0.021107 2.15644e-11
0.0215291 2.16909e-11
0.0219597 2.18433e-11
0.0223989 2.20215e-11
0.0228469 2.22295e-11
0.0233038 2.24675e-11
0.0237699 2.27377e-11
0.0242453 2.30416e-11
0.0247302 2.33781e-11
0.0252248 2.37469e-11
0.0257293 2.41414e-11
0.0262439 2.45566e-11
0.0267688 2.4984e-11
0.0273042 2.54147e-11
0.0278502 2.58414e-11
0.0284072 2.62497e-11
0.0289754 2.66252e-11
0.0295549 2.69493e-11
0.030146 2.72161e-11
0.0307489 2.74368e-11
0.0313639 2.76517e-11
0.0319912 2.79087e-11
0.032631 2.82372e-11
0.0332836 2.86354e-11
0.0339493 2.90442e-11
0.0346283 2.93728e-11
0.0353208 2.95304e-11
0.0360272 2.94684e-11
0.0367478 2.91956e-11
0.0374827 2.87551e-11
0.0382324 2.81977e-11
0.0389971 2.75799e-11
0.039777 2.70263e-11
0.0405725 2.67466e-11
0.041384 2.69723e-11
0.0422117 2.78251e-11
0.0430559 2.92336e-11
0.043917 3.09483e-11
0.0447954 3.24986e-11
0.0456913 3.33089e-11
0.0466051 3.32308e-11
0.0475372 3.26101e-11
0.0484879 3.22187e-11
0.0494577 3.26118e-11
0.0504468 3.32507e-11
0.0514558 3.31643e-11
0.0524849 3.18439e-11
0.0535346 3.0175e-11
0.0546053 2.90776e-11
0.0556974 2.90805e-11
0.0568113 2.92015e-11
0.0579476 2.75937e-11
0.0591065 2.52589e-11
0.0602886 2.4127e-11
0.0614944 2.41414e-11
0.0627243 2.49403e-11
0.0639788 2.61456e-11
0.0652584 2.66959e-11
0.0665635 2.6584e-11
0.0678948 2.81301e-11
0.0692527 2.98523e-11
0.0706378 3.01962e-11
0.0720505 2.92088e-11
0.0734915 3.08972e-11
0.0749614 3.1712e-11
0.0764606 3.0032e-11
0.0779898 2.9957e-11
0.0795496 3.08355e-11
0.0811406 2.91694e-11
0.0827634 2.88099e-11
0.0844187 3.10071e-11
0.086107 3.28885e-11
0.0878292 3.31942e-11
0.0895858 3.44395e-11
0.0913775 3.52462e-11
0.093205 3.68223e-11
0.0950691 3.37179e-11
0.0969705 3.77385e-11
0.0989099 3.74678e-11
0.100888 3.63612e-11
0.102906 3.21945e-11
0.104964 3.62233e-11
0.107063 3.63158e-11
0.109205 3.7869e-11
0.111389 3.3728e-11
0.113616 3.94472e-11
0.115889 4.03066e-11
0.118207 3.46676e-11
0.120571 3.69237e-11
0.122982 3.63739e-11
0.125442 3.63885e-11
0.127951 3.83358e-11
0.13051 3.94472e-11
0.13312 3.91896e-11
0.135782 3.90683e-11
0.138498 4.01437e-11
0.141268 4.14336e-11
0.144093 4.28471e-11
0.146975 4.39561e-11
0.149914 4.49823e-11
0.152913 4.57079e-11
0.155971 4.61754e-11
0.15909 4.64301e-11
0.162272 4.67914e-11
0.165518 4.81082e-11
0.168828 5.08243e-11
0.172205 5.14302e-11
0.175649 5.04823e-11
0.179162 5.38152e-11
0.182745 5.33811e-11
0.1864 5.52813e-11
0.190128 5.52757e-11
0.19393 5.86224e-11
0.197809 5.7285e-11
0.201765 5.8596e-11
0.2058 6.14064e-11
0.209916 6.34493e-11
0.214115 6.45309e-11
0.218397 6.57507e-11
0.222765 6.67947e-11
0.22722 6.66612e-11
0.231765 6.65446e-11
0.2364 7.06159e-11
0.241128 7.00601e-11
0.245951 7.36447e-11
0.25087 7.52058e-11
0.255887 1.61808e-10
0.261005 1.97241e-10
0.266225 2.03511e-10
0.271549 2.04971e-10
0.27698 2.24322e-10
0.28252 2.23616e-10
0.28817 2.33857e-10
0.293934 2.44694e-10
0.299812 2.37416e-10
0.305809 2.57763e-10
0.311925 2.79877e-10
0.318163 2.76385e-10
0.324526 2.89844e-10
0.331017 2.89569e-10
0.337637 3.12796e-10
0.34439 3.12953e-10
0.351278 3.20427e-10
0.358303 3.10521e-10
0.36547 3.13768e-10
0.372779 3.24402e-10
0.380235 3.28959e-10
0.387839 3.53685e-10
0.395596 3.48602e-10
0.403508 3.97093e-10
0.411578 3.79932e-10
0.41981 3.48724e-10
0.428206 3.6779e-10
0.43677 3.91533e-10
0.445505 4.20647e-10
0.454415 4.15868e-10
0.463504 4.47792e-10
0.472774 4.10415e-10
0.482229 4.37598e-10
0.491874 4.83163e-10
0.501711 5.05644e-10
0.511746 5.08281e-10
0.52198 4.79336e-10
0.53242 5.16041e-10
0.543069 5.00763e-10
0.55393 4.77136e-10
0.565008 5.34812e-10
0.576309 5.46286e-10
0.587835 5.85486e-10
0.599592 6.21788e-10
0.611583 5.73719e-10
0.623815 5.73661e-10
0.636291 5.80356e-10
0.649017 5.84725e-10
0.661997 6.03454e-10
0.675237 6.52317e-10
0.688742 6.4903e-10
0.702517 6.19987e-10
0.716567 6.19352e-10
0.730899 7.41879e-10
0.745517 7.51212e-10
0.760427 7.14982e-10
0.775636 7.52227e-10
0.791148 7.79589e-10
0.806971 7.53545e-10
0.823111 7.89159e-10
0.839573 8.12011e-10
0.856364 8.27009e-10
0.873492 7.83302e-10
0.890961 8.56406e-10
0.908781 8.86449e-10
0.926956 8.89869e-10
0.945495 9.36178e-10
0.964405 9.11943e-10
0.983693 9.46203e-10
1.00337 9.17592e-10
1.02343 9.68211e-10
1.0439 9.56805e-10
1.06478 9.74964e-10
1.08608 1.03363e-09
1.1078 1.15932e-09
1.12995 1.02976e-09
1.15255 1.11292e-09
1.1756 1.03043e-09
1.19912 1.08319e-09
1.2231 1.12669e-09
1.24756 1.26363e-09
1.27251 1.26193e-09
1.29796 1.18168e-09
1.32392 1.25758e-09
1.3504 1.2862e-09
1.37741 1.29988e-09
1.40496 1.4601e-09
1.43306 1.39134e-09
1.46172 1.3382e-09
1.49095 1.29962e-09
1.52077 1.38551e-09
1.55119 1.38995e-09
1.58221 1.49725e-09
1.61385 1.44441e-09
1.64613 1.57477e-09
1.67905 1.59044e-09
1.71263 1.56754e-09
1.74689 1.75921e-09
1.78182 1.59762e-09
1.81746 1.63535e-09
1.85381 1.80989e-09
1.89089 1.74061e-09
1.9287 1.72183e-09
1.96728 2.06499e-09
2.00662 1.8196e-09
2.04676 1.93014e-09
2.08769 1.9551e-09
2.12945 1.80276e-09
2.17203 2.08945e-09
2.21547 2.1446e-09
2.25978 2.01309e-09
2.30498 2.12199e-09
2.35108 2.21906e-09
2.3981 2.32991e-09
2.44606 2.40755e-09
2.49498 2.61318e-09
2.54488 2.79398e-09
2.59578 2.52664e-09
2.6477 2.43284e-09
2.70065 2.73893e-09
2.75466 2.62523e-09
2.80976 3.03399e-09
2.86595 2.68551e-09
2.92327 2.59456e-09
2.98174 2.77838e-09
3.04137 3.09381e-09
3.1022 3.08748e-09
3.16424 2.75996e-09
3.22753 3.02429e-09
3.29208 3.16755e-09
3.35792 3.33828e-09
3.42508 3.12819e-09
3.49358 3.06694e-09
3.56345 3.29186e-09
3.63472 3.43025e-09
3.70742 3.32179e-09
3.78156 3.64631e-09
3.8572 3.72585e-09
3.93434 4.2009e-09
4.01303 3.57589e-09
4.09329 3.80546e-09
4.17515 4.48183e-09
4.25866 3.75202e-09
4.34383 3.98492e-09
4.4307 3.94774e-09
4.51932 3.9921e-09
4.60971 4.70102e-09
4.7019 4.71868e-09
4.79594 4.521e-09
4.89186 4.61022e-09
4.98969 4.78342e-09
5.08949 4.50002e-09
5.19128 5.1938e-09
5.2951 4.80091e-09
5.401 4.84699e-09
5.50902 5.06669e-09
5.61921 5.33036e-09
5.73159 5.40655e-09
5.84622 5.47457e-09
5.96315 5.45107e-09
6.08241 5.85061e-09
6.20406 6.04557e-09
6.32814 5.58406e-09
6.4547 5.70044e-09
6.58379 5.82841e-09
6.71547 6.9489e-09
6.84978 6.70114e-09
6.98678 5.88582e-09
7.12651 6.81298e-09
7.26904 6.98094e-09
7.41442 7.30613e-09
7.56271 7.63837e-09
7.71396 7.38602e-09
7.86824 7.95292e-09
8.02561 7.73022e-09
8.18612 7.59997e-09
8.34984 7.73099e-09
8.51684 8.16182e-09
8.68718 8.55015e-09
8.86092 8.84522e-09
9.03814 8.19208e-09
9.2189 9.7163e-09
9.40328 9.49107e-09
9.59135 8.9462e-09
9.78317 8.81476e-09
9.97884 9.14056e-09


==> figures/RayTracingSensitivity/BabyIAXO_Average_WithResponse.txt <==
0.001 2.12635e-11
0.00102 2.12635e-11
0.0010404 2.12635e-11
0.00106121 2.12635e-11
0.00108243 2.12635e-11
0.00110408 2.12635e-11
0.00112616 2.12635e-11
0.00114869 2.12635e-11
0.00117166 2.12635e-11
0.00119509 2.12635e-11
0.00121899 2.12635e-11
0.00124337 2.12624e-11
0.00126824 2.12624e-11
0.00129361 2.12624e-11
0.00131948 2.12624e-11
0.00134587 2.12624e-11
0.00137279 2.12624e-11
0.00140024 2.12624e-11
0.00142825 2.12624e-11
0.00145681 2.12624e-11
0.00148595 2.12613e-11
0.00151567 2.12613e-11
0.00154598 2.12613e-11
0.0015769 2.12613e-11
0.00160844 2.12613e-11
0.00164061 2.12613e-11
0.00167342 2.12613e-11
0.00170689 2.12603e-11
0.00174102 2.12603e-11
0.00177584 2.12603e-11
0.00181136 2.12603e-11
0.00184759 2.12603e-11
0.00188454 2.12592e-11
0.00192223 2.12592e-11
0.00196068 2.12592e-11
0.00199989 2.12592e-11
0.00203989 2.12581e-11
0.00208069 2.12581e-11
0.0021223 2.12581e-11
0.00216474 2.12581e-11
0.00220804 2.12571e-11
0.0022522 2.12571e-11
0.00229724 2.12571e-11
0.00234319 2.1256e-11
0.00239005 2.1256e-11
0.00243785 2.1256e-11
0.00248661 2.1255e-11
0.00253634 2.1255e-11
0.00258707 2.1255e-11
0.00263881 2.12539e-11
0.00269159 2.12539e-11
0.00274542 2.12528e-11
0.00280033 2.12528e-11
0.00285633 2.12518e-11
0.00291346 2.12518e-11
0.00297173 2.12507e-11
0.00303117 2.12507e-11
0.00309179 2.12496e-11
0.00315362 2.12486e-11
0.0032167 2.12486e-11
0.00328103 2.12475e-11
0.00334665 2.12465e-11
0.00341358 2.12465e-11
0.00348186 2.12454e-11
0.00355149 2.12443e-11
0.00362252 2.12433e-11
0.00369497 2.12422e-11
0.00376887 2.12422e-11
0.00384425 2.12411e-11
0.00392114 2.12401e-11
0.00399956 2.1239e-11
0.00407955 2.1238e-11
0.00416114 2.12358e-11
0.00424436 2.12348e-11
0.00432925 2.12337e-11
0.00441584 2.12327e-11
0.00450415 2.12305e-11
0.00459424 2.12294e-11
0.00468612 2.12273e-11
0.00477984 2.12263e-11
0.00487544 2.12241e-11
0.00497295 2.1222e-11
0.00507241 2.1221e-11
0.00517386 2.12188e-11
0.00527733 2.12157e-11
0.00538288 2.12135e-11
0.00549054 2.12114e-11
0.00560035 2.12093e-11
0.00571235 2.12061e-11
0.0058266 2.12029e-11
0.00594313 2.11997e-11
0.006062 2.11966e-11
0.00618324 2.11934e-11
0.0063069 2.11892e-11
0.00643304 2.1186e-11
0.0065617 2.11817e-11
0.00669293 2.11764e-11
0.00682679 2.11722e-11
0.00696333 2.11669e-11
0.00710259 2.11616e-11
0.00724465 2.11553e-11
0.00738954 2.11489e-11
0.00753733 2.11426e-11
0.00768808 2.11352e-11
0.00784184 2.11267e-11
0.00799867 2.11193e-11
0.00815865 2.11098e-11
0.00832182 2.11003e-11
0.00848826 2.10908e-11
0.00865802 2.10803e-11
0.00883118 2.10687e-11
0.00900781 2.10561e-11
0.00918796 2.10434e-11
0.00937172 2.10298e-11
0.00955916 2.10152e-11
0.00975034 2.10005e-11
0.00994535 2.09837e-11
0.0101443 2.09669e-11
0.0103471 2.09491e-11
0.0105541 2.09292e-11
0.0107652 2.09094e-11
0.0109805 2.08885e-11
0.0112001 2.08665e-11
0.0114241 2.08425e-11
0.0116526 2.08186e-11
0.0118856 2.07936e-11
0.0121233 2.07666e-11
0.0123658 2.07396e-11
0.0126131 2.07116e-11
0.0128654 2.06827e-11
0.0131227 2.06527e-11
0.0133851 2.06217e-11
0.0136528 2.05908e-11
0.0139259 2.05589e-11
0.0142044 2.05271e-11
0.0144885 2.04943e-11
0.0147783 2.04604e-11
0.0150738 2.04267e-11
0.0153753 2.0393e-11
0.0156828 2.03584e-11
0.0159965 2.03238e-11
0.0163164 2.02893e-11
0.0166427 2.02543e-11
0.0169756 2.02199e-11
0.0173151 2.01866e-11
0.0176614 2.01553e-11
0.0180146 2.01271e-11
0.0183749 2.0102e-11
0.0187424 2.00829e-11
0.0191173 2.00718e-11
0.0194996 2.00688e-11
0.0198896 2.00779e-11
0.0202874 2.0101e-11
0.0206931 2.01402e-11
0.021107 2.01967e-11
0.0215291 2.02751e-11
0.0219597 2.03767e-11
0.0223989 2.05045e-11
0.0228469 2.06599e-11
0.0233038 2.08446e-11
0.0237699 2.10582e-11
0.0242453 2.13028e-11
0.0247302 2.15762e-11
0.0252248 2.18739e-11
0.0257293 2.21906e-11
0.0262439 2.25204e-11
0.0267688 2.28562e-11
0.0273042 2.31907e-11
0.0278502 2.35165e-11
0.0284072 2.38219e-11
0.0289754 2.40938e-11
0.0295549 2.43208e-11
0.030146 2.44965e-11
0.0307489 2.46403e-11
0.0313639 2.47861e-11
0.0319912 2.4979e-11
0.032631 2.52525e-11
0.0332836 2.56035e-11
0.0339493 2.59827e-11
0.0346283 2.63036e-11
0.0353208 2.64791e-11
0.0360272 2.645e-11
0.0367478 2.62117e-11
0.0374827 2.57976e-11
0.0382324 2.52525e-11
0.0389971 2.46464e-11
0.039777 2.40986e-11
0.0405725 2.3798e-11
0.041384 2.39473e-11
0.0422117 2.46403e-11
0.0430559 2.57963e-11
0.043917 2.7193e-11
0.0447954 2.8427e-11
0.0456913 2.90297e-11
0.0466051 2.89051e-11
0.0475372 2.83759e-11
0.0484879 2.8102e-11
0.0494577 2.85581e-11
0.0504468 2.92936e-11
0.0514558 2.94257e-11
0.0524849 2.84086e-11
0.0535346 2.69709e-11
0.0546053 2.59139e-11
0.0556974 2.55293e-11
0.0568113 2.4832e-11
0.0579476 2.2838e-11
0.0591065 2.08051e-11
0.0602886 1.99388e-11
0.0614944 2.02721e-11
0.0627243 2.18739e-11
0.0639788 2.40878e-11
0.0652584 2.50125e-11
0.0665635 2.45382e-11
0.0678948 2.56073e-11
0.0692527 2.66678e-11
0.0706378 2.58414e-11
0.0720505 2.525e-11
0.0734915 2.48233e-11
0.0749614 2.65574e-11
0.0764606 2.71211e-11
0.0779898 2.82386e-11
0.0795496 2.83958e-11
0.0811406 2.4878e-11
0.0827634 2.41982e-11
0.0844187 2.71563e-11
0.086107 2.76503e-11
0.0878292 2.96636e-11
0.0895858 3.0047e-11
0.0913775 2.90006e-11
0.093205 3.13368e-11
0.0950691 2.85624e-11
0.0969705 3.06158e-11
0.0989099 3.25116e-11
0.100888 3.47822e-11
0.102906 3.15223e-11
0.104964 3.23139e-11
0.107063 3.17739e-11
0.109205 3.26999e-11
0.111389 3.15696e-11
0.113616 3.36202e-11
0.115889 3.36707e-11
0.118207 3.43552e-11
0.120571 3.63031e-11
0.122982 3.63394e-11
0.125442 3.66057e-11
0.127951 3.8885e-11
0.13051 4.01376e-11
0.13312 4.02623e-11
0.135782 4.03994e-11
0.138498 4.16226e-11
0.141268 4.33016e-11
0.144093 4.49396e-11
0.146975 4.63304e-11
0.149914 4.7806e-11
0.152913 4.85492e-11
0.155971 4.96914e-11
0.15909 5.01853e-11
0.162272 5.08599e-11
0.165518 5.23815e-11
0.168828 5.56892e-11
0.172205 5.66186e-11
0.175649 5.59963e-11
0.179162 6.00189e-11
0.182745 5.98601e-11
0.1864 6.21322e-11
0.190128 6.25578e-11
0.19393 6.68415e-11
0.197809 6.59516e-11
0.201765 6.77432e-11
0.2058 7.1425e-11
0.209916 7.4264e-11
0.214115 7.59732e-11
0.218397 7.78323e-11
0.222765 7.94129e-11
0.22722 7.99268e-11
0.231765 8.00628e-11
0.2364 8.55187e-11
0.241128 8.53392e-11
0.245951 9.02846e-11
0.25087 9.242e-11
0.255887 1.83482e-10
0.261005 2.0636e-10
0.266225 2.17414e-10
0.271549 2.03857e-10
0.27698 2.20319e-10
0.28252 2.43765e-10
0.28817 2.32924e-10
0.293934 2.36823e-10
0.299812 2.54573e-10
0.305809 2.57029e-10
0.311925 2.62661e-10
0.318163 2.89844e-10
0.324526 2.91997e-10
0.331017 2.71923e-10
0.337637 3.10133e-10
0.34439 2.7901e-10
0.351278 2.96211e-10
0.358303 2.89873e-10
0.36547 2.85357e-10
0.372779 3.23664e-10
0.380235 3.27843e-10
0.387839 3.5553e-10
0.395596 3.21985e-10
0.403508 3.58153e-10
0.411578 3.83502e-10
0.41981 3.52767e-10
0.428206 3.63149e-10
0.43677 3.7681e-10
0.445505 3.86998e-10
0.454415 4.29984e-10
0.463504 4.08898e-10
0.472774 3.91964e-10
0.482229 4.27326e-10
0.491874 4.89192e-10
0.501711 4.672e-10
0.511746 5.14469e-10
0.52198 4.98414e-10
0.53242 5.17747e-10
0.543069 4.9022e-10
0.55393 4.69871e-10
0.565008 5.27639e-10
0.576309 5.56905e-10
0.587835 5.26401e-10
0.599592 5.82594e-10
0.611583 5.59445e-10
0.623815 5.63038e-10
0.636291 5.74207e-10
0.649017 5.47051e-10
0.661997 6.17929e-10
0.675237 6.40214e-10
0.688742 6.00564e-10
0.702517 6.10252e-10
0.716567 5.83849e-10
0.730899 6.9902e-10
0.745517 7.71407e-10
0.760427 6.83944e-10
0.775636 6.62806e-10
0.791148 8.002e-10
0.806971 7.37846e-10
0.823111 7.93631e-10
0.839573 7.32277e-10
0.856364 8.13067e-10
0.873492 7.52829e-10
0.890961 8.53584e-10
0.908781 8.31446e-10
0.926956 8.38397e-10
0.945495 8.8849e-10
0.964405 8.2705e-10
0.983693 9.12262e-10
1.00337 9.63189e-10
1.02343 1.00107e-09
1.0439 8.89958e-10
1.06478 9.48903e-10
1.08608 9.0341e-10
1.1078 1.073e-09
1.12995 1.04907e-09
1.15255 1.09148e-09
1.1756 1.00579e-09
1.19912 1.03022e-09
1.2231 1.08481e-09
1.24756 1.21727e-09
1.27251 1.12788e-09
1.29796 1.10003e-09
1.32392 1.21175e-09
1.3504 1.23246e-09
1.37741 1.30934e-09
1.40496 1.2455e-09
1.43306 1.30659e-09
1.46172 1.35964e-09
1.49095 1.30405e-09
1.52077 1.29252e-09
1.55119 1.39525e-09
1.58221 1.39392e-09
1.61385 1.35204e-09
1.64613 1.43922e-09
1.67905 1.55645e-09
1.71263 1.5659e-09
1.74689 1.59418e-09
1.78182 1.54621e-09
1.81746 1.54177e-09
1.85381 1.67797e-09
1.89089 1.77121e-09
1.9287 1.6254e-09
1.96728 1.95256e-09
2.00662 1.75692e-09
2.04676 1.6995e-09
2.08769 1.85335e-09
2.12945 1.75648e-09
2.17203 2.1354e-09
2.21547 1.94341e-09
2.25978 2.12411e-09
2.30498 2.07181e-09
2.35108 1.88033e-09
2.3981 2.18853e-09
2.44606 2.26704e-09
2.49498 2.53664e-09
2.54488 2.40166e-09
2.59578 2.44076e-09
2.6477 2.40707e-09
2.70065 2.70341e-09
2.75466 2.41974e-09
2.80976 2.60861e-09
2.86595 2.50976e-09
2.92327 2.43784e-09
2.98174 2.63734e-09
3.04137 2.69814e-09
3.1022 2.80224e-09
3.16424 2.58298e-09
3.22753 2.9017e-09
3.29208 3.07047e-09
3.35792 3.35762e-09
3.42508 3.06985e-09
3.49358 3.27462e-09
3.56345 3.19283e-09
3.63472 3.33494e-09
3.70742 3.19331e-09
3.78156 3.63139e-09
3.8572 3.52776e-09
3.93434 3.82569e-09
4.01303 3.33895e-09
4.09329 3.57321e-09
4.17515 4.29586e-09
4.25866 3.73629e-09
4.34383 3.56963e-09
4.4307 3.68508e-09
4.51932 3.72026e-09
4.60971 4.55318e-09
4.7019 4.87665e-09
4.79594 4.45636e-09
4.89186 4.46394e-09
4.98969 4.54476e-09
5.08949 4.40583e-09
5.19128 4.67453e-09
5.2951 4.507e-09
5.401 4.686e-09
5.50902 4.98726e-09
5.61921 4.94145e-09
5.73159 4.77864e-09
5.84622 5.42036e-09
5.96315 4.97082e-09
6.08241 5.89982e-09
6.20406 5.92643e-09
6.32814 5.61654e-09
6.4547 5.75486e-09
6.58379 5.7167e-09
6.71547 6.1158e-09
6.84978 6.05888e-09
6.98678 5.87494e-09
7.12651 6.35127e-09
7.26904 6.53322e-09
7.41442 7.32588e-09
7.56271 6.82901e-09
7.71396 7.6357e-09
7.86824 7.46362e-09
8.02561 7.1704e-09
8.18612 6.96908e-09
8.34984 8.20644e-09
8.51684 7.80674e-09
8.68718 8.61624e-09
8.86092 8.49729e-09
9.03814 7.70243e-09
9.2189 8.60032e-09
9.40328 8.31923e-09
9.59135 9.39545e-09
9.78317 8.49007e-09
9.97884 8.91137e-09


==> figures/RayTracingSensitivity/BabyIAXO_Average_WithResponse_11m.txt <==
0.001 2.14439e-11
0.00102 2.14439e-11
0.0010404 2.14439e-11
0.00106121 2.14439e-11
0.00108243 2.14429e-11
0.00110408 2.14429e-11
0.00112616 2.14429e-11
0.00114869 2.14429e-11
0.00117166 2.14429e-11
0.00119509 2.14429e-11
0.00121899 2.14429e-11
0.00124337 2.14429e-11
0.00126824 2.14429e-11
0.00129361 2.14429e-11
0.00131948 2.14429e-11
0.00134587 2.14429e-11
0.00137279 2.14429e-11
0.00140024 2.14429e-11
0.00142825 2.14429e-11
0.00145681 2.14429e-11
0.00148595 2.14429e-11
0.00151567 2.14429e-11
0.00154598 2.14429e-11
0.0015769 2.14429e-11
0.00160844 2.14429e-11
0.00164061 2.14418e-11
0.00167342 2.14418e-11
0.00170689 2.14418e-11
0.00174102 2.14418e-11
0.00177584 2.14418e-11
0.00181136 2.14418e-11
0.00184759 2.14418e-11
0.00188454 2.14418e-11
0.00192223 2.14418e-11
0.00196068 2.14418e-11
0.00199989 2.14418e-11
0.00203989 2.14407e-11
0.00208069 2.14407e-11
0.0021223 2.14407e-11
0.00216474 2.14407e-11
0.00220804 2.14407e-11
0.0022522 2.14407e-11
0.00229724 2.14407e-11
0.00234319 2.14396e-11
0.00239005 2.14396e-11
0.00243785 2.14396e-11
0.00248661 2.14396e-11
0.00253634 2.14396e-11
0.00258707 2.14396e-11
0.00263881 2.14385e-11
0.00269159 2.14385e-11
0.00274542 2.14385e-11
0.00280033 2.14385e-11
0.00285633 2.14375e-11
0.00291346 2.14375e-11
0.00297173 2.14375e-11
0.00303117 2.14375e-11
0.00309179 2.14364e-11
0.00315362 2.14364e-11
0.0032167 2.14364e-11
0.00328103 2.14353e-11
0.00334665 2.14353e-11
0.00341358 2.14353e-11
0.00348186 2.14343e-11
0.00355149 2.14343e-11
0.00362252 2.14343e-11
0.00369497 2.14332e-11
0.00376887 2.14332e-11
0.00384425 2.14321e-11
0.00392114 2.14321e-11
0.00399956 2.1431e-11
0.00407955 2.1431e-11
0.00416114 2.143e-11
0.00424436 2.14289e-11
0.00432925 2.14289e-11
0.00441584 2.14278e-11
0.00450415 2.14268e-11
0.00459424 2.14257e-11
0.00468612 2.14246e-11
0.00477984 2.14235e-11
0.00487544 2.14235e-11
0.00497295 2.14214e-11
0.00507241 2.14203e-11
0.00517386 2.14193e-11
0.00527733 2.14182e-11
0.00538288 2.1416e-11
0.00549054 2.1415e-11
0.00560035 2.14128e-11
0.00571235 2.14107e-11
0.0058266 2.14086e-11
0.00594313 2.14064e-11
0.006062 2.14043e-11
0.00618324 2.14021e-11
0.0063069 2.13989e-11
0.00643304 2.13957e-11
0.0065617 2.13925e-11
0.00669293 2.13893e-11
0.00682679 2.1385e-11
0.00696333 2.13807e-11
0.00710259 2.13765e-11
0.00724465 2.13711e-11
0.00738954 2.13658e-11
0.00753733 2.13604e-11
0.00768808 2.1354e-11
0.00784184 2.13476e-11
0.00799867 2.13412e-11
0.00815865 2.13337e-11
0.00832182 2.13252e-11
0.00848826 2.13177e-11
0.00865802 2.13082e-11
0.00883118 2.12986e-11
0.00900781 2.1289e-11
0.00918796 2.12783e-11
0.00937172 2.12677e-11
0.00955916 2.1256e-11
0.00975034 2.12433e-11
0.00994535 2.12305e-11
0.0101443 2.12178e-11
0.0103471 2.1204e-11
0.0105541 2.11892e-11
0.0107652 2.11743e-11
0.0109805 2.11595e-11
0.0112001 2.11436e-11
0.0114241 2.11289e-11
0.0116526 2.1113e-11
0.0118856 2.10972e-11
0.0121233 2.10813e-11
0.0123658 2.10666e-11
0.0126131 2.10519e-11
0.0128654 2.10382e-11
0.0131227 2.10245e-11
0.0133851 2.1011e-11
0.0136528 2.09995e-11
0.0139259 2.09879e-11
0.0142044 2.09785e-11
0.0144885 2.09701e-11
0.0147783 2.09638e-11
0.0150738 2.09586e-11
0.0153753 2.09565e-11
0.0156828 2.09575e-11
0.0159965 2.09617e-11
0.0163164 2.09711e-11
0.0166427 2.09858e-11
0.0169756 2.10068e-11
0.0173151 2.10361e-11
0.0176614 2.1074e-11
0.0180146 2.11204e-11
0.0183749 2.11775e-11
0.0187424 2.12454e-11
0.0191173 2.13231e-11
0.0194996 2.14118e-11
0.0198896 2.15105e-11
0.0202874 2.16205e-11
0.0206931 2.17452e-11
0.021107 2.18881e-11
0.0215291 2.20524e-11
0.0219597 2.22451e-11
0.0223989 2.24709e-11
0.0228469 2.27331e-11
0.0233038 2.303e-11
0.0237699 2.33559e-11
0.0242453 2.3703e-11
0.0247302 2.40601e-11
0.0252248 2.44183e-11
0.0257293 2.47725e-11
0.0262439 2.51203e-11
0.0267688 2.54567e-11
0.0273042 2.57808e-11
0.0278502 2.60881e-11
0.0284072 2.63906e-11
0.0289754 2.66959e-11
0.0295549 2.69979e-11
0.030146 2.72625e-11
0.0307489 2.74506e-11
0.0313639 2.75661e-11
0.0319912 2.76766e-11
0.032631 2.78864e-11
0.0332836 2.82513e-11
0.0339493 2.87336e-11
0.0346283 2.92146e-11
0.0353208 2.95688e-11
0.0360272 2.97361e-11
0.0367478 2.96888e-11
0.0374827 2.94125e-11
0.0382324 2.89572e-11
0.0389971 2.84228e-11
0.039777 2.78878e-11
0.0405725 2.75744e-11
0.041384 2.78307e-11
0.0422117 2.87322e-11
0.0430559 2.99885e-11
0.043917 3.13635e-11
0.0447954 3.25824e-11
0.0456913 3.30733e-11
0.0466051 3.26722e-11
0.0475372 3.17707e-11
0.0484879 3.13211e-11
0.0494577 3.18455e-11
0.0504468 3.24061e-11
0.0514558 3.22316e-11
0.0524849 3.11774e-11
0.0535346 2.99405e-11
0.0546053 2.91825e-11
0.0556974 2.96606e-11
0.0568113 3.01705e-11
0.0579476 2.82203e-11
0.0591065 2.50826e-11
0.0602886 2.36379e-11
0.0614944 2.38696e-11
0.0627243 2.55868e-11
0.0639788 2.75165e-11
0.0652584 2.70682e-11
0.0665635 2.6036e-11
0.0678948 2.79786e-11
0.0692527 3.04128e-11
0.0706378 3.04692e-11
0.0720505 2.85054e-11
0.0734915 3.08309e-11
0.0749614 3.24597e-11
0.0764606 3.01117e-11
0.0779898 3.00936e-11
0.0795496 3.14782e-11
0.0811406 2.84469e-11
0.0827634 2.84072e-11
0.0844187 3.17501e-11
0.086107 3.32607e-11
0.0878292 3.36589e-11
0.0895858 3.35665e-11
0.0913775 3.49653e-11
0.093205 3.74079e-11
0.0950691 3.40619e-11
0.0969705 3.8263e-11
0.0989099 3.74977e-11
0.100888 3.64231e-11
0.102906 3.18566e-11
0.104964 3.81389e-11
0.107063 3.61617e-11
0.109205 3.90156e-11
0.111389 3.35933e-11
0.113616 4.00955e-11
0.115889 4.15124e-11
0.118207 3.49601e-11
0.120571 3.78538e-11
0.122982 3.68242e-11
0.125442 3.63812e-11
0.127951 3.91485e-11
0.13051 4.07433e-11
0.13312 3.99434e-11
0.135782 3.92406e-11
0.138498 4.02904e-11
0.141268 4.20368e-11
0.144093 4.37303e-11
0.146975 4.51513e-11
0.149914 4.61685e-11
0.152913 4.68054e-11
0.155971 4.70871e-11
0.15909 4.69038e-11
0.162272 4.68171e-11
0.165518 4.87243e-11
0.168828 5.25704e-11
0.172205 5.2673e-11
0.175649 5.05758e-11
0.179162 5.57644e-11
0.182745 5.41066e-11
0.1864 5.68569e-11
0.190128 5.57504e-11
0.19393 6.06829e-11
0.197809 5.77235e-11
0.201765 5.9114e-11
0.2058 6.29249e-11
0.209916 6.56292e-11
0.214115 6.69619e-11
0.218397 6.81238e-11
0.222765 6.8855e-11
0.22722 6.76654e-11
0.231765 6.69351e-11
0.2364 7.32407e-11
0.241128 7.07814e-11
0.245951 7.61938e-11
0.25087 7.49018e-11
0.255887 1.68617e-10
0.261005 1.92135e-10
0.266225 2.24568e-10
0.271549 2.22178e-10
0.27698 2.36078e-10
0.28252 2.42404e-10
0.28817 2.63952e-10
0.293934 2.60158e-10
0.299812 2.61038e-10
0.305809 2.7553e-10
0.311925 2.85972e-10
0.318163 2.87405e-10
0.324526 2.84787e-10
0.331017 2.8483e-10
0.337637 3.19851e-10
0.34439 3.43206e-10
0.351278 3.53526e-10
0.358303 3.4801e-10
0.36547 3.4541e-10
0.372779 3.33447e-10
0.380235 3.78718e-10
0.387839 4.05599e-10
0.395596 4.04061e-10
0.403508 3.79286e-10
0.411578 4.43247e-10
0.41981 3.87986e-10
0.428206 4.37444e-10
0.43677 4.22714e-10
0.445505 4.20038e-10
0.454415 4.4898e-10
0.463504 4.5236e-10
0.472774 4.45202e-10
0.482229 4.99312e-10
0.491874 4.90981e-10
0.501711 4.87458e-10
0.511746 4.84784e-10
0.52198 5.24614e-10
0.53242 5.01916e-10
0.543069 5.45263e-10
0.55393 5.60285e-10
0.565008 5.66195e-10
0.576309 5.47379e-10
0.587835 5.79485e-10
0.599592 5.38623e-10
0.611583 6.09642e-10
0.623815 5.8531e-10
0.636291 6.97833e-10
0.649017 6.52773e-10
0.661997 6.64498e-10
0.675237 6.99404e-10
0.688742 6.45325e-10
0.702517 6.80091e-10
0.716567 7.08079e-10
0.730899 7.83615e-10
0.745517 6.95324e-10
0.760427 8.04011e-10
0.775636 7.41138e-10
0.791148 7.14696e-10
0.806971 8.59109e-10
0.823111 7.6547e-10
0.839573 8.60742e-10
0.856364 8.23995e-10
0.873492 8.42474e-10
0.890961 8.77715e-10
0.908781 9.61505e-10
0.926956 9.68695e-10
0.945495 9.42755e-10
0.964405 9.24454e-10
0.983693 9.26258e-10
1.00337 1.03379e-09
1.02343 1.08411e-09
1.0439 9.92923e-10
1.06478 1.03897e-09
1.08608 1.03674e-09
1.1078 1.16211e-09
1.12995 1.06525e-09
1.15255 1.10931e-09
1.1756 1.119e-09
1.19912 1.28068e-09
1.2231 1.15481e-09
1.24756 1.30803e-09
1.27251 1.35015e-09
1.29796 1.38975e-09
1.32392 1.20191e-09
1.3504 1.30796e-09
1.37741 1.46866e-09
1.40496 1.36967e-09
1.43306 1.50385e-09
1.46172 1.44109e-09
1.49095 1.55856e-09
1.52077 1.58766e-09
1.55119 1.59243e-09
1.58221 1.65932e-09
1.61385 1.62825e-09
1.64613 1.54039e-09
1.67905 1.88014e-09
1.71263 1.81988e-09
1.74689 1.74593e-09
1.78182 1.74183e-09
1.81746 1.84604e-09
1.85381 1.87207e-09
1.89089 1.91457e-09
1.9287 2.12964e-09
1.96728 2.17093e-09
2.00662 2.19522e-09
2.04676 2.077e-09
2.08769 2.02642e-09
2.12945 2.13199e-09
2.17203 2.19566e-09
2.21547 2.11267e-09
2.25978 2.53208e-09
2.30498 2.43443e-09
2.35108 2.38335e-09
2.3981 2.50726e-09
2.44606 2.3284e-09
2.49498 2.49912e-09
2.54488 2.62261e-09
2.59578 2.75817e-09
2.6477 2.70503e-09
2.70065 2.78701e-09
2.75466 2.63707e-09
2.80976 2.7884e-09
2.86595 2.82073e-09
2.92327 2.89185e-09
2.98174 3.04539e-09
3.04137 3.04463e-09
3.1022 3.05485e-09
3.16424 3.3917e-09
3.22753 3.26269e-09
3.29208 2.97807e-09
3.35792 3.07277e-09
3.42508 3.51683e-09
3.49358 3.5625e-09
3.56345 3.5077e-09
3.63472 3.58377e-09
3.70742 3.55094e-09
3.78156 4.01894e-09
3.8572 3.90493e-09
3.93434 4.21205e-09
4.01303 3.81861e-09
4.09329 3.8653e-09
4.17515 4.28235e-09
4.25866 4.3657e-09
4.34383 4.65028e-09
4.4307 4.13928e-09
4.51932 4.59227e-09
4.60971 4.86715e-09
4.7019 4.64076e-09
4.79594 5.12863e-09
4.89186 5.04318e-09
4.98969 5.51827e-09
5.08949 5.15331e-09
5.19128 5.48032e-09
5.2951 5.37184e-09
5.401 5.68307e-09
5.50902 5.66265e-09
5.61921 6.05979e-09
5.73159 5.69759e-09
5.84622 6.34112e-09
5.96315 6.0374e-09
6.08241 6.43691e-09
6.20406 6.49771e-09
6.32814 5.78544e-09
6.4547 6.00159e-09
6.58379 6.37641e-09
6.71547 6.66156e-09
6.84978 7.24138e-09
6.98678 6.76884e-09
7.12651 7.21031e-09
7.26904 7.23198e-09
7.41442 7.10934e-09
7.56271 8.2798e-09
7.71396 7.43234e-09
7.86824 7.464e-09
8.02561 8.47989e-09
8.18612 8.63696e-09
8.34984 7.68012e-09
8.51684 8.6029e-09
8.68718 9.17445e-09
8.86092 9.00185e-09
9.03814 9.62587e-09
9.2189 9.03522e-09
9.40328 9.15704e-09
9.59135 1.01217e-08
9.78317 9.54486e-09
9.97884 8.97936e-09


==> figures/RayTracingSensitivity/BabyIAXO_RayTracing_Average_WithResponse.txt <==
0.0001 1.95234e-11
0.00120906 1.94669e-11
0.00231813 1.94153e-11
0.00342719 1.94474e-11
0.00453626 1.94688e-11
0.00564532 1.94454e-11
0.00675438 1.95214e-11
0.00786345 1.96537e-11
0.00897251 1.97749e-11
0.0100816 1.98691e-11
0.0111906 1.99328e-11
0.0122997 2.01745e-11
0.0134088 2.05384e-11
0.0145178 2.09554e-11
0.0156269 2.10887e-11
0.016736 2.17202e-11
0.017845 2.2264e-11
0.0189541 2.28083e-11
0.0200631 2.34413e-11
0.0211722 2.41753e-11
0.02148 2.42467e-11
0.0222813 2.47589e-11
0.0233903 2.54274e-11
0.0244994 2.66785e-11
0.0256085 2.75744e-11
0.0267175 2.86497e-11
0.0278266 3.02778e-11
0.0289357 3.18534e-11
0.0300447 3.32623e-11
0.0311538 3.48257e-11
0.0322629 2.66959e-11
0.0407901 2.63879e-11
0.0481534 3.40602e-11
0.0547828 3.62595e-11
0.0608683 2.76697e-11
0.0665473 2.74204e-11
0.0719102 2.69157e-11
0.0769856 2.62183e-11
0.0818273 3.18503e-11
0.0864814 3.57858e-11
0.0909491 3.4737e-11
0.0952685 3.39242e-11
0.0994469 3.46208e-11
0.103493 3.81236e-11
0.107418 4.10849e-11
0.111233 3.96528e-11
0.114951 4.31481e-11
0.118568 4.26419e-11
0.122098 4.18396e-11
0.125557 4.30856e-11
0.128943 4.42992e-11
0.132252 4.54867e-11
0.135501 4.66628e-11
0.138689 4.7806e-11
0.141814 4.89123e-11
0.144874 5.0015e-11
0.147888 5.11072e-11
0.150854 5.21867e-11
0.153771 5.32291e-11
0.156639 5.42476e-11
0.159456 5.5273e-11
0.162241 5.62855e-11
0.164975 5.72592e-11
0.167675 5.82484e-11
0.170342 5.91939e-11
0.172955 6.01031e-11
0.175534 6.10329e-11
0.178078 6.19864e-11
0.180606 6.29249e-11
0.183099 6.38058e-11
0.185556 6.46698e-11
0.187977 6.55571e-11
0.190381 6.64349e-11
0.192748 6.72942e-11
0.195098 6.81374e-11
0.197412 6.89618e-11
0.199707 6.98328e-11
0.201985 7.06548e-11
0.204226 7.14321e-11
0.206448 7.22657e-11
0.208653 7.30833e-11
0.210839 7.38992e-11
0.213007 7.46923e-11
0.215157 7.54242e-11
0.217268 7.61519e-11
0.219361 7.69212e-11
0.221435 7.7673e-11
0.223491 7.84184e-11
0.225528 7.92106e-11
0.227565 8.00028e-11
0.229584 8.07302e-11
0.231584 8.1458e-11
0.233564 8.21575e-11
0.235526 8.28466e-11
0.237468 8.35413e-11
0.239392 8.42748e-11
0.241316 8.50198e-11
0.243221 8.5677e-11
0.245106 8.63308e-11
0.246972 8.7046e-11
0.248839 8.97085e-11
0.25 8.97085e-11
0.26 4.27796e-10
0.27 9.88909e-10
0.28 1.65708e-09
0.29 1.83849e-09
0.3 1.92927e-09


==> figures/RayTracingSensitivity/NoResponseComplete.txt <==
0.0001 1.47431e-11
0.00120906 1.47158e-11
0.00231813 1.46761e-11
0.00342719 1.46982e-11
0.00453626 1.47143e-11
0.00564532 1.47018e-11
0.00675438 1.47541e-11
0.00786345 1.48622e-11
0.00897251 1.49433e-11
0.0100816 1.50062e-11
0.0111906 1.51245e-11
0.0122997 1.52819e-11
0.0134088 1.55533e-11
0.0145178 1.5883e-11
0.0156269 1.59818e-11
0.016736 1.64772e-11
0.017845 1.68935e-11
0.0189541 1.73044e-11
0.0200631 1.77876e-11
0.0211722 1.83422e-11
0.02148 1.83734e-11
0.0222813 1.87386e-11
0.0233903 1.92168e-11
0.0244994 2.00267e-11
0.0256085 2.05373e-11
0.0267175 2.11733e-11
0.0278266 2.19561e-11
0.0289357 2.24631e-11
0.0300447 2.26503e-11
0.0311538 2.28517e-11
0.0322629 2.27479e-11
0.0407901 2.33688e-11
0.0481534 3.03566e-11
0.0547828 3.24288e-11
0.0608683 2.49253e-11
0.0665473 2.45112e-11
0.0719102 2.40348e-11
0.0769856 2.34754e-11
0.0818273 2.86296e-11
0.0864814 3.22026e-11
0.0909491 3.12476e-11
0.0952685 3.0457e-11
0.0994469 3.10801e-11
0.103493 3.41634e-11
0.107418 3.67506e-11
0.111233 3.55468e-11
0.114951 3.86669e-11
0.118568 3.82439e-11
0.122098 3.75184e-11
0.125557 3.8636e-11
0.128943 3.97223e-11
0.132252 4.07881e-11
0.135501 4.18396e-11
0.138689 4.28642e-11
0.141814 4.38551e-11
0.144874 4.4843e-11
0.147888 4.58223e-11
0.150854 4.6789e-11
0.153771 4.77224e-11
0.156639 4.86367e-11
0.159456 4.95549e-11
0.162241 5.04596e-11
0.164975 5.13326e-11
0.167675 5.2218e-11
0.170342 5.30643e-11
0.172955 5.38798e-11
0.175534 5.47106e-11
0.178078 5.5564e-11
0.180606 5.64066e-11
0.183099 5.71934e-11
0.185556 5.79665e-11
0.187977 5.87633e-11
0.190381 5.95466e-11
0.192748 6.03168e-11
0.195098 6.10695e-11
0.197412 6.18099e-11
0.199707 6.25891e-11
0.201985 6.33226e-11
0.204226 6.40166e-11
0.206448 6.47637e-11
0.208653 6.54981e-11
0.210839 6.62259e-11
0.213007 6.69385e-11
0.215157 6.7591e-11
0.217268 6.8238e-11
0.219361 6.89307e-11
0.221435 6.95992e-11
0.223491 7.02672e-11
0.225528 7.09763e-11
0.227565 7.16861e-11
0.229584 7.2338e-11
0.231584 7.29884e-11
0.233564 7.36115e-11
0.235526 7.42306e-11
0.237468 7.48494e-11
0.239392 7.55073e-11
0.241316 7.61747e-11
0.243221 7.67598e-11
0.245106 7.73455e-11
0.246972 7.79843e-11
0.248839 8.03355e-11
0.25 8.03355e-11
0.26 3.80597e-10
0.27 8.85253e-10
0.28 1.91562e-09
0.29 3.09397e-09
0.3 3.73853e-09


==> figures/RayTracingSensitivity/WithResponseComplete.txt <==
0.0001 1.95234e-11
0.00120906 1.94669e-11
0.00231813 1.94153e-11
0.00342719 1.94474e-11
0.00453626 1.94688e-11
0.00564532 1.94454e-11
0.00675438 1.95214e-11
0.00786345 1.96537e-11
0.00897251 1.97749e-11
0.0100816 1.98959e-11
0.0111906 2.00899e-11
0.0122997 2.02832e-11
0.0134088 2.06341e-11
0.0145178 2.1055e-11
0.0156269 2.12443e-11
0.016736 2.18608e-11
0.017845 2.23812e-11
0.0189541 2.29226e-11
0.0200631 2.35447e-11
0.0211722 2.42334e-11
0.02148 2.42782e-11
0.0222813 2.46563e-11
0.0233903 2.52197e-11
0.0244994 2.60373e-11
0.0256085 2.65202e-11
0.0267175 2.70994e-11
0.0278266 2.77306e-11
0.0289357 2.7878e-11
0.0300447 2.766e-11
0.0311538 2.7456e-11
0.0322629 2.69224e-11
0.0407901 2.62301e-11
0.0481534 3.37972e-11
0.0547828 3.62595e-11
0.0608683 2.76697e-11
0.0665473 2.74204e-11
0.0719102 2.69157e-11
0.0769856 2.62183e-11
0.0818273 3.18503e-11
0.0864814 3.57858e-11
0.0909491 3.4737e-11
0.0952685 3.39242e-11
0.0994469 3.46208e-11
0.103493 3.81236e-11
0.107418 4.10849e-11
0.111233 3.96528e-11
0.114951 4.31481e-11
0.118568 4.26419e-11
0.122098 4.18396e-11
0.125557 4.30856e-11
0.128943 4.42992e-11
0.132252 4.54867e-11
0.135501 4.66628e-11
0.138689 4.7806e-11
0.141814 4.89123e-11
0.144874 5.0015e-11
0.147888 5.11072e-11
0.150854 5.21867e-11
0.153771 5.32291e-11
0.156639 5.42476e-11
0.159456 5.5273e-11
0.162241 5.62855e-11
0.164975 5.72592e-11
0.167675 5.82484e-11
0.170342 5.91939e-11
0.172955 6.01031e-11
0.175534 6.10329e-11
0.178078 6.19864e-11
0.180606 6.29249e-11
0.183099 6.38058e-11
0.185556 6.46698e-11
0.187977 6.55571e-11
0.190381 6.64349e-11
0.192748 6.72942e-11
0.195098 6.81374e-11
0.197412 6.89618e-11
0.199707 6.98328e-11
0.201985 7.06548e-11
0.204226 7.14321e-11
0.206448 7.22657e-11
0.208653 7.30833e-11
0.210839 7.38992e-11
0.213007 7.46923e-11
0.215157 7.54242e-11
0.217268 7.61519e-11
0.219361 7.69212e-11
0.221435 7.7673e-11
0.223491 7.84184e-11
0.225528 7.92106e-11
0.227565 8.00028e-11
0.229584 8.07302e-11
0.231584 8.1458e-11
0.233564 8.21575e-11
0.235526 8.28466e-11
0.237468 8.35413e-11
0.239392 8.42748e-11
0.241316 8.50198e-11
0.243221 8.5677e-11
0.245106 8.63308e-11
0.246972 8.7046e-11
0.248839 8.97085e-11
0.25 8.97085e-11
0.26 4.27796e-10
0.27 9.88909e-10
0.28 1.65708e-09
0.29 1.83849e-09
0.3 1.92927e-09

